A Framework for Qualitative Communications Using Big Packet Protocol

In the current Internet architecture, a packet is a minimal or fundamental unit upon which different actions such as classification,forwarding, or discarding are performed by the network nodes.When faced with constrained or poor network conditions, a packet is subjected to undesirable drops and re-transmissions, resulting in unpredictable delays and subsequent traffic overheads in the network. Alternately, we introduce qualitative communication services which allow partial, yet timely, delivery of a packet instead of dropping it entirely. These services allow breaking down packet payloads into smaller units (called chunks), enabling much finer granularity of bandwidth utilization. We propose Packet Wash as a new operation in forwarding nodes to support qualitative services. Upon packet error or network congestion, the forwarding node selectively removes some chunk(s)from the payload based on the relationship among the chunks or the individual significance level of each chunk. We also present a qualitative communication framework as well as a Packet Wash directive implemented in a newly evolved data plane technology,called Big Packet Protocol (BPP)

==> NEAT-Refs.txt <==
[1] 2017. Ethernet Alliance. http://ethernetalliance.org/wp-content/uploads/2011/10/EA-Ethernet-Jumbo-Frames-v0-1.pdf. [Online].
[2] J. Abdullayev, B. Shin, and D. Lee. 2015. A Dynamic Packet Fragmentation Extension to High Throughput WLANs for Real-Time H264/AVC Video Streaming. In 10th International Conference on Future Internet. 14. 
[3] S. Aditya and S. Katti. 2011. FlexCast: Graceful Wireless Video Streaming. In 17th Annual International Conference on Mobile Computing and Networking (MobiCom'11). 277288. 
[4] R. Ahlswede, N. Cai, S. R. Li, and R. W. Yeung. 2000. Network information flow. IEEE Transactions on Information Theory 46, 4 (July 2000), 12041216. 
[5] Y. Bernet, P. Ford, R. Yavatkar, F. Baker, L. Zhang, M. Speer, R. Braden, B. Davie, J. Wroclawski, and E. Felstaine. 2000. A Framework for Integrated Services Operation over Diffserv Networks. RFC 2998. (Nov. 2000). 
[6] D. Black, Ed. PMC, and P. Jones. 2015. Differentiated Services (Diffserv) and Real-Time Communication. IETF, RFC 2205, (Nov. 2015). 
[7] P. Cheng, F. Ren, R. Shu, and C. Lin. 2014. Catch the Whole Lot in an Action: Rapid Precise Packet Loss Notification in Data Centers. In 11th USENIX Conference on Networked Systems Design and Implementation (NSDI'14). 1728. 
[8] L. Dong and R. Li. 2018. Enhance Information Derivation by In-Network Semantic Mashup for IoT Applications. In European Conference on Networks and Communications. 298303. 
[9] L. Dong and R. Li. 2018. Information Exchange Oriented Clustering for Collaborative Vehicular System. In 27th Wireless and Optical Communication Conference. 15. 
[10] L. Dong and R. Li. 2018. Latency Guarantee for Multimedia Streaming Service to Moving Subscriber with 5G Slicing. In International Symposium on Networks, Computers and Communications. 17. 
[11] L. Dong and R. Li. 2019. Distributed Mechanism for Computation Offloading Task Routing in Mobile Edge Cloud Network. In International Conference on Computing, Networking and Communications (ICNC'19). 
[12] G. Fairhurst and ed. F. Baker. 2015. IETF Recommendations Regarding Active Queue Management. https://www.rfc-editor.org/info/rfc7567 
[13] P. Frossard and O. Verscheure. 2001. Joint Source/FEC Rate Selection for Quality-optimal MPEG-2 Video Delivery. IEEE Transactions on Image Processing 10, 12 (Dec. 2001), 18151825. 
[14] C. Ghasemi, H. Yousefi, K. G. Shin, and B. Zhang. 2018. A Fast and MemoryEfficient Trie Structure for Name-based Packet Forwarding. In IEEE ICNP. 302312. 
[15] C. Ghasemi, H. Yousefi, K. G. Shin, and B. Zhang. 2018. MUCA: New Routing for Named Data Networking. In IFIP Networking. 289297. 
[16] M. Handley, C. Raiciu, A. Agache, A. Voinescu, A. Moore, G. Antichi, and M. Wójcik. 2017. Re-architecting Datacenter Networks and Stacks for Low Latency and High Performance. In ACM Special Interest Group on Data Communication (SIGCOMM'17). 2942. 
[17] D. He, C. Westphal, and JJ Garcia-Luna-Aceves. 2018. Network Support for AR/VR and Immersive Video Application: A Survey. In ICETE SIGMAP. 
[18] T. Ho, M. Medard, R. Koetter, D. R. Karger, M. Effros, J. Shi, and B. Leong. 2006. A Random Linear Network Coding Approach to Multicast. IEEE Transactions on Information Theory 52, 10 (Oct. 2006), 44134430. 
[19] R. Li. 2018. Network 2030: Market Drivers and Prospects. https: //www.itu.int/en/ITU-T/Workshops-and-Seminars/201810/Documents/Richard_Li_Presentation.pdf 
[20] R. Li, A. Clemm, U. Chunduri, L. Dong, and K. Makhijani. 2018. A New Framework and Protocol for Future Networking Applications. ACM SIGCOMM Workshop on Networking for Emerging Applications and Technologies (NEAT'18), 637648.
[21] X. Liu, Q. Xiao, V. Gopalakrishnan, B. Han, F. Qian, and M. Varvello. 2017. 360? Innovations for Panoramic Video Streaming. In 16th ACM Workshop on Hot Topics in Networks (HotNets'17). 5056. 
[22] K. Makhijani, R. Li, and H. Elbakoury. 2019. Using Big Packet Protocol Framework to Support Low Latency based Large Scale Networks. 15th International Conference on Networking and Service (ICNS'19). 
[23] J. K. Sundararajan, D. Shah, M. Medard, M. Mitzenmacher, and J. Barros. 2009. Network Coding Meets TCP. In IEEE INFOCOM. 
[24] The Fast Data Project. 2017. CICN. https://wiki.fd.io/view/Cicn. [Online]. 
[25] J. Wang, C. McArdle, and L. P. Barry. 2016. Large-scale Optical Datacentre Networks Using Hybrid Fibre Delay Line Buffers and Packet Retransmission. In 18th International Conference on Transparent Optical Networks. 14. 
[26] C. Westphal. 2017. Challenges in Networking to Support Augmented Reality and Virtual Reality. In IEEE ICNC. 
[27] L. Zhang, A. Afanasyev, J. Burke, V. Jacobson, KC. claffy, P. Crowley, C. Papadopoulos, L. Wang, , and B. Zhang. 2014. Named Data Networking. ACM SIGCOMM Comput. Commun. Rev. 44, 3 (2014), 6673.

